Towards the Connection between Activation Sparsity and Flat Minima

The observation that activation sparsity emerges in MLP blocks of standardly trained Transformers offers an opportunity to drastically reduce computation costs without sacrificing performance. To theoretically explain this phenomenon, existing works have shown that activation sparsity does not result from the data properties or data fitting but from the implicit bias of the training process. However, these connections are obtained with strong assumptions, which cannot be applied to deep models standardly trained with a large number of steps. Different from these works, we find that the flatness of loss landscapes is also closely related to the MLP activation sparsity and can serve as a weaker and naturally emerging assumption standard deep networks. Specifically, we find that 1) the MLP activation sparsity equals a ratio between "augmented flatness" (a weighted sum of flatness measures) and the product of the input norm and activation gradient of the MLP. We empirically find that this ratio decreases during training, leading to sparse activations. 2) We also propose the notion of derivative sparsity, which reduces to activation sparsity under ReLU, but further enables pruning in the backward propagation and is more stable than activation sparsity. With the theoretical findings, we can further encourage activation sparsity by decreasing the numerator and increasing the denominator of the ratio using three methods. These plug-and-play modifications can effectively reduce the ratio and produce sparser activations. Experiments on ImageNet-1K and C4 demonstrate relative improvements of at least 36% on inference sparsity and at least 50% on training sparsity over vanilla Transformers, indicating further potential cost reduction in both inference and training

==> intro/residual.txt <==
flatness -> gradient norm -> activation derivative -> RELU constant -> small  parameter  update -> activation derivative is constant -> gradient norm decrease little.

the gradient norm changes little when the parameter is perturbated slightly, which is caused by the piece-wisely constant Relu whose gradient keeps constant for non-zero activations. 


Secondly, we propose a new activation function to help the optimization of the flatness. In addition to the above equalities, we also find that the augmented flatness equals the expected squared gradient norms \wrt{} parameters, and the derivatives of the activation functions is used in the computation of gradients in the backward propagation. Therefore, the augmented flatness relies on the values of activation derivatives and parameter changes that decrease pre-activations can decrease the augmented flatness not only by changing activations, but also by decreasing activation derivatives. However, the latter extra path of decrease through activation derivatives is not very effective under $\relu$, because the derivatives of $\relu$ are piecewisely constant and small changes in pre-activations cannot change the value of activation derivatives. To revive this path by making activation derivatives not piecewisely constant, we propose a new activation function $\jrelu$ with monotonically increasing derivatives after being activated. With such derivatives, a small parameter update that decreases larger-than-$0$ pre-activations can strictly decrease the activation derivatives, further improving the augmented flatness.

Secondly, to further improve flatness, we observe that it can be achieved by decreasing activation derivative. 
However, we find that  the piece-wisely constant Relu whose gradient keeps constant for non-zero activations hinders this process since when the parameter is perturbated slightly, it can only produce the same activation derivative instead decreasing it. Therefore, in this paper, we propose JSRelu that produces monotonically increasing instead of constant derivatives to enhance the decrease of the activation derivative.

Seoncdly, with theoretical and empirical supports, we find that the training process implicitly decreases the norm of activation derivatives.
However, we observe that ReLU with piecewisely constant derivatives hinders such optimization, since when the parameter is perturbed slightly, it can only produce the same activation derivative instead of decreasing it, creating spurious minima for activation derivative norms.
Therefore, in this paper, we propose JSReLU with monotonically increasing derivatives to eliminate such spurious minima.
